Enhancing Multimodal Emotion Recognition via Multi-Feature Encoding and Attention-Based Fusion

Multimodal emotion recognition has attracted growing interest due to its importance in human-computer interaction, remote education, and healthcare. This paper proposes a novel multimodal emotion recognition framework that integrates rich audio and visual feature extraction with an attention-based fusion strategy. For audio, we extract three complementary feature types: semantic embeddings from Wav2Vec2, MFCC features, and statistical acoustic descriptors such as pitch, energy, and rhythm. These are aligned and fused via a BiLSTM to capture temporal dependencies. For video, we propose a ResNet50-BiLSTM architecture that combines deep residual learning and sequential modeling to extract expressive spatiotemporal features from facial sequences. To enhance multimodal synergy, we introduce a feature-level fusion mechanism based on multi-head attention, allowing the model to adaptively weigh contributions across modalities. Experiments conducted on the MELD and IEMOCAP datasets demonstrate that our model significantly outperforms baselines in both accuracy and robustness. Furthermore, ablation studies show that the attention-based fusion strategy significantly improves performance in unbalanced data settings. Our findings suggest that the proposed framework effectively captures diverse emotional cues from speech and visual expressions, and offers a practical and generalizable approach for real-world multimodal emotion recognition tasks.

==> llncs-LICENSE.txt <==
llncs.cls, version 2.21 (2022-01-12)
Copyright (c) 1996-2022 Springer

This work may be distributed and/or modified under the conditions of the
Creative Commons Attribution (CC BY) license, version 4.0 or later.
https://creativecommons.org/licenses/by/4.0/

Project: https://ctan.org/pkg/llncs
Contact: lncs@springer.com

The llncs.cls file in this archive is an unmodified copy from TeX Live 2022.
This notice applies to llncs.cls only, not to the accompanying manuscript
or figures. The manuscript's license is selected separately by its authors.

